Fast matrix decomposition in F2

In this work an efficient algorithm to perform a block decomposition (and so to compute the rank) of large dense rectangular matrices with entries in $\mathbb{F}_2$ is presented. Depending on the way the matrix is stored, the operations acting on rows or block of consecutive columns (stored as one integer) should be preferred. In this paper, an algorithm that completely avoids the column permutations is given. In particular, a block decomposition is presented and its running times are compared with the ones adopted into SAGE.

==> nnz1024.dat <==
%% LaTeX2e file `nnz1024.dat'
%% generated by the `filecontents' environment
%% from source `paper-rankF2-4' on 2012/08/30.
%%
nnz mio PLE PLU M4RI
2 1.33 5.443 6.892 9.095
3 1.373 5.58 7.341 9.571
4 1.454 5.395 6.93 9.491
5 1.536 5.193 6.678 8.966
6 1.533 3.943 3.965 4.984
7 1.574 3.718 3.719 3.777
8 1.611 3.539 3.549 4.537
9 1.616 3.387 3.392 3.556
10 1.639 3.32 3.3 4.288
11 1.654 3.217 3.258 3.48
12 1.672 3.155 3.194 4.147
13 1.681 3.147 3.128 3.263
14 1.69 3.086 3.099 4.101
15 1.693 3.086 3.101 3.187
16 1.696 3.078 3.071 4.092
17 1.702 3.076 3.08 3.354
18 1.696 3.086 3.09 4.107
19 1.701 3.039 3.037 3.121
20 1.712 3.081 3.074 4.083
21 1.712 3.076 3.059 3.157
22 1.714 3.07 3.041 4.081
23 1.724 3.027 3.039 3.112
24 1.719 3.043 3.053 4.094
25 1.726 3.059 3.049 3.142
26 1.732 3.071 3.057 4.092
27 1.729 3.051 3.049 3.137
28 1.734 3.055 3.048 4.077
29 1.74 3.029 3.037 3.109
30 1.736 3.066 3.057 4.077
31 1.74 3.033 3.031 3.12
32 1.744 3.031 3.026 4.056
33 1.746 3.019 3.025 3.119
34 1.748 3.01 3.011 4.046
35 1.745 3.006 3.01 3.116
36 1.745 3.026 3.018 4.026
37 1.75 3.01 3.012 3.09
38 1.75 3.006 3.024 4.052
39 1.754 3.007 3.018 3.113
40 1.755 3.019 3.015 4.034


==> nnz16384.dat <==
%% LaTeX2e file `nnz16384.dat'
%% generated by the `filecontents' environment
%% from source `paper-rankF2-4' on 2012/08/30.
%%
nnz mio PLE PLU M4RI
2 1214.5 5815.06 6933.87 8260.57
3 1293.6 6416.18 7426.3 9006.29
4 1385.81 6492.43 7418.35 8846.08
5 1527.94 6273.74 7207.63 8468.17
6 1524.35 5897.53 6745.97 7700.36
7 1558.25 5722.27 6524.39 7608.03
8 1617.41 5584.3 6357.34 7270.84
9 1665.03 5437.08 6194.08 7036.12
10 1712.8 4812.64 5724.26 6385.03
11 1695.33 3102.69 3164.55 3578.71
12 1700.31 3101.94 3156.44 3557.26
13 1714.16 3145.54 3168.87 3579.61
14 1729.29 3140.78 3172.34 3598.08
15 1730.56 3161.93 3270.34 3584.38
16 1751.16 3136.55 3174.92 3604.99
17 1806.96 3161.51 3184.55 3216.44
18 1761.03 3151.16 3196.66 3628.39
19 1764.71 3176.72 3206.62 3634.96
20 1764.78 3162.54 3348.06 3626.36
21 1768.36 3160.43 3207.68 3264.32
22 1778.66 3168.97 3218.84 3643.9
23 1774.86 3176.53 3225.37 3644.5
24 1781.26 3189.43 3256.87 3676.35
25 1781.9 3186.91 3360.92 3258.74
26 1792.74 3183.09 3228.96 3654.68
27 1789.45 3180.17 3236.79 3663.63
28 1791.04 3195.53 3241.06 3665.72
29 1791.61 3200.83 3239.33 3670.91
30 1793.25 3194.45 3379.33 3655.68
31 1792.2 3192.24 3239.9 3675.28
32 1795.17 3204.61 3246.32 3683.39
33 1799.23 3201.81 3245.95 3693
34 1804.15 3215.28 3258.7 3681.12
35 1805.33 3364.75 3270 3691.29
36 1803.23 3212.22 3260.4 3701.54
37 1804.02 3210.28 3255.85 3694.71
38 1809.12 3219.56 3263.65 3689.07
39 1807.51 3238.18 3260.82 3307.28
40 1806.63 3360.29 3276.8 3699.85


==> nnz2048.dat <==
%% LaTeX2e file `nnz2048.dat'
%% generated by the `filecontents' environment
%% from source `paper-rankF2-4' on 2012/08/30.
%%
nnz mio PLE PLU M4RI
2 5.112 22.3 28.746 37.512
3 5.912 23.155 30.808 42.211
4 6.185 23.156 29.87 39.79
5 6.302 21.364 27.93 37.654
6 6.455 18.185 23.746 31.456
7 6.481 14.546 14.955 18.667
8 6.617 13.951 13.765 17.531
9 6.64 13.149 13.082 13.402
10 6.684 12.518 12.623 16.153
11 6.728 12.403 12.331 12.914
12 6.755 12.315 12.372 16.023
13 6.787 12.145 12.162 13.129
14 6.821 12.173 12.125 15.801
15 6.826 12.028 12.009 12.549
16 6.827 12.01 12.053 15.635
17 6.838 11.904 11.88 12.482
18 6.867 11.914 11.906 15.562
19 6.866 11.755 11.841 12.222
20 6.872 11.927 11.866 15.596
21 6.86 11.95 11.966 12.258
22 6.901 11.96 11.85 15.512
23 6.891 11.92 11.905 12.143
24 6.889 11.876 11.874 15.594
25 6.881 11.861 11.828 12.182
26 6.885 11.843 11.871 15.571
27 6.873 11.939 11.956 12.261
28 6.891 11.926 11.924 15.616
29 6.884 11.961 11.948 12.224
30 6.898 11.904 11.954 15.64
31 6.873 12.084 12.034 12.277
32 6.872 11.931 11.931 15.59
33 6.875 11.948 11.926 12.198
34 6.867 11.87 11.905 15.544
35 6.839 11.957 11.971 12.252
36 6.849 11.887 11.868 15.516
37 6.869 11.84 11.848 12.1
38 6.861 11.884 11.884 15.557
39 6.849 11.866 11.857 12.119
40 6.869 11.856 11.885 15.564


==> nnz32768.dat <==
nnz	mio	PLE	PLU	M4RI
2	8670.3	37908.1	44551	53923.9
3	9841.27	42568.5	49197.9	56771.8
4	10557.3	42950.7	49665.6	58643.4
5	11290.5	41068.9	47412.5	54088.6
6	11281	38694.9	44257.2	50341.1
7	11794.5	37347.5	42945.2	47476.1
8	11974.8	33694.9	38904.2	45486.2
9	12225.4	35117.7	40301.1	44798.3
10	12417	32225.5	37117.3	41015.7
11	12250.8	21528.6	22985.3	25525.8
12	12248.9	21648.4	22248.5	24188
13	12346	22009.3	22170	22344.7
14	12557.5	21861.4	22249.2	24568.2
15	12505	21925.6	22513.6	24442.1
16	12526.9	22184.5	22420.1	24663.8
17	12609.8	22128.2	22531	24713.4
18	12663	22317	22548	24716.1
19	12873.3	22232.6	22634.8	24951.4
20	12742.9	22288.3	22913.3	24746
21	12825.5	22494.2	22724	25073.2
22	12852.6	22384.6	22849.9	25053.5
23	12876.6	22563.2	22796.6	24888
24	13028.2	22412.6	22856.8	25119.9
25	12950.1	22471.8	23003.9	23025.3
26	12948.3	22639.3	22861.4	25074
27	13001.9	22532.4	23070.2	24983.3
28	13016.1	22718.8	22951.6	25032.3
29	13152.8	22502.6	22914.6	25193.8
30	13036.6	22565.5	23078.7	25039.7
31	13068.9	22745.1	22986.8	23272.6
32	13081.4	22594.9	23158.3	25077
33	13150.2	22721.4	22961.4	25094.7
34	13317.6	22651.8	23031	25297.4
35	13160.4	22629.7	23163.2	23195.3
36	13387.7	22663.8	23029.5	25296.3
37	13167.5	22674.5	23210.2	25169.5
38	13204.5	22846	23083.6	25335.4
39	13224.1	22723.2	23178.2	25170.7
40	13215.3	22865.6	23063	25188.8

==> nnz4096.dat <==
%% LaTeX2e file `nnz4096.dat'
%% generated by the `filecontents' environment
%% from source `paper-rankF2-4' on 2012/08/30.
%%
nnz mio PLE PLU M4RI
2 23.792 103.866 136.183 177.141
3 26.026 106.377 140.698 189.708
4 28.512 106.875 140.595 190.549
5 30.862 96 126.201 167.371
6 32.425 91.753 120.647 163.185
7 33.564 72.601 95.565 123.394
8 34.207 63.023 63.483 78.634
9 34.911 62.86 62.765 77.934
10 35.495 60.852 61.854 74.853
11 36.286 60.155 60.603 61.579
12 36.667 60.017 60.389 74.799
13 36.645 60.58 60.451 61.663
14 36.797 59.665 60.072 73.61
15 36.887 59.25 59.633 61.066
16 36.893 59.316 59.202 73.43
17 37.043 59.086 59.168 60.496
18 37.043 59.191 59.793 73.44
19 37.078 59.058 59.68 60.923
20 37.172 58.887 59.801 73.783
21 37.18 58.937 59.893 60.672
22 37.288 59.297 59.441 73.087
23 37.178 59.302 59.795 60.889
24 37.12 59.262 59.876 73.565
25 37.193 59.256 59.64 61.42
26 37.285 58.992 59.877 73.334
27 37.217 59.283 59.83 61.218
28 37.248 59.45 59.98 73.392
29 37.259 59.573 60.122 73.574
30 37.154 59.346 60.058 73.835
31 37.238 59.593 59.958 73.78
32 37.355 59.357 60.179 73.715
33 37.184 59.269 59.558 61.113
34 37.193 59.407 59.98 73.393
35 37.226 59.452 59.952 61.059
36 37.196 59.893 60.314 74.192
37 37.186 59.598 60.238 61.902
38 37.275 59.529 59.994 73.828
39 37.145 60.189 60.075 61.639
40 37.222 59.751 60.497 74.201


==> nnz65536.dat <==
nnz     mio     PLE     PLU     M4RI
2       54524.3 205213  225416  279760
3       60782.2 227094  248803  293282
4       67400.4 237391  259238  293976
5       76232.1 226939  247905  281205
6       79211.7 221921  243660  272900
7       82617.9 213872  235139  263477
8       84977.8 207487  227649  247439
9       88124.2 199038  219122  238855
10      89613.4 192865  211535  229723
11      88903.9 158676  172944  187401
12      88749.9 148878  152407  161029
13      89908.1 150291  153364  154221
14      89939.1 150976  153763  162743
15      90842.1 151285  154607  155055
16      91189.3 151855  155048  164045
17      91609.6 152537  155492  164454
18      92677.4 152781  155860  165183
19      92836.2 153205  156473  165231
20      93461.2 153845  156967  165978
21      93747.1 153783  157175  166171
22      93617.5 154249  157091  166401
23      94497.2 154218  157637  158518
24      94211.4 154905  157786  166818
25      94704.8 155191  158149  167456
26      94833.5 155197  158501  167431
27      95182.6 155575  158724  167497
28      95293.4 155880  158597  167797
29      95921.9 155806  158839  160110
30      95928.2 156091  159314  168120
31      95952.9 156290  159363  168465
32      96125.9 156562  159621  168850
33      96776.4 156527  159797  168802
34      96239.3 156780  160058  168821
35      96604.8 156791  159958  160443
36      97029.9 156838  160084  169126
37      97129.4 157026  160585  169553
38      96935.3 157067  160450  169337
39      97020.5 157524  160758  169695
40      97241.8 157436  160602  169417


==> nnz8192.dat <==
%% LaTeX2e file `nnz8192.dat'
%% generated by the `filecontents' environment
%% from source `paper-rankF2-4' on 2012/08/30.
%%
nnz mio PLE PLU M4RI
2 159.316 558.801 725.549 924.173
3 172.053 641.147 829.728 1048.31
4 184.199 667.319 852.118 1063.89
5 197.354 639.85 816.914 974.289
6 206.973 618.033 777.732 948.898
7 214.817 582.045 725.874 875.784
8 223.498 408.039 416.03 474.416
9 228.053 402.834 408.673 424.275
10 238.849 405.217 410.595 458.929
11 242.112 398.76 404.701 414.008
12 242.513 397.719 405.996 460.512
13 244.717 400.008 404.917 414.135
14 244.75 397.88 407.093 459.167
15 245.716 399.371 405.949 417.393
16 245.508 399.864 405.858 461.223
17 246.7 400.453 407.365 464.789
18 247.45 402.401 407.157 463.138
19 247.863 402.062 408.113 418.458
20 248.276 404.904 410.65 465.322
21 248.89 404.046 410.062 418.841
22 248.335 405.285 411.377 468.169
23 249.01 406.57 413.151 421.536
24 248.046 407.403 412.796 469.221
25 249.403 408.564 414.418 423.639
26 248.543 407.865 413.727 468.691
27 249.682 410.015 414.991 424.674
28 249.731 410.17 415.43 469.948
29 249.775 411.201 416.368 425.687
30 249.698 409.345 416.194 471.771
31 249.685 410.634 418.397 426.755
32 250.44 409.805 417.107 471.822
33 250.434 411.664 418.699 427
34 250.353 412.271 417.75 474.003
35 250.001 413.722 418.742 427.27
36 250.601 414.667 420.896 476.448
37 250.095 413.937 419.82 429.794
38 250.189 415.423 420.713 475.815
39 250.042 413.948 420.843 430.782
40 250.53 414.73 421.344 475.232

